OpenFashionCLIP: Vision-and-Language Contrastive Learning with Open-Source Fashion Data

The inexorable growth of online shopping and e-commerce demands scalable and robust machine learning-based solutions to accommodate customer requirements. In the context of automatic tagging classification and multimodal retrieval, prior works either defined a low generalizable supervised learning approach or more reusable CLIP-based techniques while, however, training on closed source data. In this work, we propose OpenFashionCLIP, a vision-and-language contrastive learning method that only adopts open-source fashion data stemming from diverse domains, and characterized by varying degrees of specificity. Our approach is extensively validated across several tasks and benchmarks, and experimental results highlight a significant out-of-domain generalization capability and consistent improvements over state-of-the-art methods both in terms of accuracy and recall. Source code and trained models are publicly available at: https://github.com/aimagelab/open-fashion-clip.

==> comments.txt <==
% idea di come definire il paper: evidenziare la parte che il nostro metodo sfrutta per il finetuning dati opensource
%al posto di fashion clip basato su farfetch.
%

%struttura abstract:
% 1) parte di intro: qua faccio lo statement del problema. definisco il perche e importante. Definisco inoltre gli obiettivi del paper. 
%qui devo chiaramente definire l obiettivo della mia ricerca. Posso includere un po di contesto sulla rilevanza accademica del mio topic. quindi posso spiegare molto brevemente come previous works hanno cercato di affrontare il problema. Dopo che ho chiarito e definito il problema, inizio a descrivere l obiettivo della mia ricerca.  Questa prima parte deve essere scritta al present o past simple, ma non usare mai il futuro.

%The constants developments in increasingly efficient machine learning and deep learning systems represent a solid business opportunity in many areas. In this perspective, the ever-growing interest in online shopping and e-commerce demands scalable and robust solutions to accomodate a better user experience.


% in modo piu semplcie posso scrivere: 
% The inexorable growth of online shopping and e-commerce demands scalable and robust machine learning-based solutions to accommodate customer requirements. In the context of automatic tagging classification and multimodal retrieval, prior works either defined a low generalizable supervised learning approach or more reusable CLIP-based techniques while, however, training on closed source data. In this work, we propose OpenFashionCLIP, a vision-and-language contrastive learning method that only adopts open-source fashion data coming from several domains and with different levels of detail. Our approach is extensively validated across diverse tasks and benchmarks, and experimental results highlight a significant out-of-domain generalization capability and consistent improvements over state-of-the-art methods both in terms of accuracy and recall.
%inexorable interest of customers in online shopping and e-commerce demands scalable and robust solutions to accomplish 

%The recent growth of online shopping and e-commerce together with machine learning and deep learning systems, demand more and more scalable and robust solutions to effectively serve a considerable amount of customers while guaranteeing a satisfying user experience.


%servire in maniera efficiente un numero sempre piu cresente di clienti che fa acquisti online. 

%insieme alla crewsctia degli utenti crescono anche il numero di prodotti che vengono resi fruibili. per fare fronte a questa crescita ce bisogno di avere soluzioni robuste per servire le richieste dei clienti. 


%idea: introdurre dicendo che l ambito e commerce sta crescendo sempre piu e ce bisogno di modelli sempre piu raffinati e accurati per servire in mdoo adeguato le richieste di milioni di utenti. 
%ce la necessita di avere sistemi scalabili che pero non possono essere ritrainati ogni volta che vengono aggiunti nuovi prodoti  al catalogo. ce bisogno di soluzioni piu scalabili e robuste che possano essere adattate in modo semplice e robuto a nuovi contesti per operazioni di tagging catalogazione retrival. 
%Lavori precedenti hanno affrontato il problema con dataset closed e quindi la possibilita di riprodurre e capire come i dati influenzano il risultato finale non ce. 


% 2) parte centrale di metodo: presentare brevemente il metodo con cui affronto il problema ed eventualemtne l architettura progettata. definire quello che ho fatto in una o due frasi. 


% 3) parte di risultati: 
% in questa parte riassumo i risultati della mia ricerca. questa parte la scrivo al present o past simple. Evedenzia i contributi piu importanti e cio che emerge dai risultati (i findings della mia ricerca) in modo tale che il lettore possa seguirmi.  
%evidenziare la eventuale superiorita del metodo sui vari task e dataset testati.

% 4) parte conclusiva:
%definire bene qual e la mia risposta al problema. di solito le conclusioni si scrivono con present simple. 
